RailWave: Adaptive Spatial and Temporal Scheduling for Expert-Parallel Communication

Irregular All-to-All communication is a major bottleneck in expert-parallel Mixture-of-Experts (MoE) models. Even with fixed expert routing and placement, uneven utilization of parallel network Rails and incast can limit communication performance. We present RailWave, a phase-adaptive communication layer built on DeepEP that addresses these bottlenecks below the routing layer through spatial and temporal traffic shaping. RailBalance redistributes source traffic across eligible Rails using source-local information, while a reusable, topology-derived permutation schedule limits concurrent senders per receiver without rebuilding demand-dependent schedules for each communication phase. A lightweight calibrated selector chooses an execution path according to each phase's traffic characteristics and offline profiling results. On training-derived communication workloads from the 106B GLM-4.5-Air model, RailWave delivers up to 5.84x speedup on H800 and 4.36x on H20 over Native. Code is available at https://github.com/CyberSecurityErial/RailWave-EP.

==> README_compile.txt <==
Main file: iclr2027_conference.tex
Compiler: pdfLaTeX (Overleaf default)
Bibliography: BibTeX with iclr2027_conference.bst
Manual build: pdflatex, bibtex, pdflatex, pdflatex.

This package contains the manuscript build inputs. Experimental data and historical drafts remain in the original archive.

